Solving Polynomial Systems via a Stabilized Representation of Quotient Algebras

We consider the problem of finding the isolated common roots of a set of polynomial functions defining a zero-dimensional ideal I in a ring R of polynomials over C. We propose a general algebraic framework to find the solutions and to compute the structure of the quotient ring R/I from the null space of a Macaulay-type matrix. The affine dense, affine sparse, homogeneous and multi-homogeneous cases are treated. In the presented framework, the concept of a border basis is generalized by relaxing the conditions on the set of basis elements. This allows for algorithms to adapt the choice of basis in order to enhance the numerical stability. We present such an algorithm and show numerical results.

==> T52__1_.txt <==
Var1 nbsol time_mac time_ker time_basis time_EV time_qr time_phc time_brt
1 1 0.000487 0.000154 0.001857 3e-05 0.002528 0.065163 0.019136
2 32 0.059702 0.039047 0.040693 0.001456 0.140898 0.263123 0.24232
3 243 1.20778 69.379074 0.53467 0.055033 71.176557 2.418417 4.742639

